What neutron stars tell about the hadron-quark phase transition: a Bayesian study

The existence of quark matter inside the heaviest neutron stars has been the topic of numerous recent studies, many of them suggesting that a phase transition to strongly interacting conformal matter inside neutron stars is feasible. Here we examine this hybrid star scenario using a soft and a stiff hadronic model, a constituent quark model with three quark flavours, and applying a smooth crossover transition between the two. Within a Bayesian framework, we study the effect of up-to-date constraints from neutron star observations on the equation-of-state parameters and various neutron star observables. Our results show that a pure quark core is only possible if the maximum mass of neutron stars is below $\sim2.35~M_\odot$. However, we also find, consistently with other studies, that a peak in the speed of sound, exceeding $1/3$, is highly favoured by astrophysical measurements, which might indicate the percolation of hadrons at $\sim3-4n_0$. Even though our prediction for the phase transition parameters varies depending on the specific astrophysical constraints utilized, the position of the speed of sound peak only changes slightly, while the existence of pure quark matter below $\sim4 n_0$, using our parameterization, is disfavoured. On the other hand, the preferred range for the EoS shows signs of conformality above $\sim4n_0$. Additionally, we present the difference in the upper bounds of radius estimates using the full probability density data and sharp cut-offs, and stress the necessity of using the former.

==> figure_data/README.txt <==
The files in this directory correspond to figures in the paper arxiv:2303.00013. All of the files have .fig extension, which is standard for Matlab figure files. All data can be extracted from these figures with the following steps:

1) Open the figure:

fig = openfig('~.fig');

2) Extract the array of the axis objects:

axObjs = fig.Children;

3) Extract data structures for objects on a specific axis (e.g. the first axis):

dataObjs = axObjs(1).Children;

4) Extract data for a specific object on a specific figure (e.g. x,y and z data for the first object):

x = dataObjs(1).XData;
y = dataObjs(1).YData;
z = dataObjs(1).ZData;

For further information, consult the official Matlab documentation.
